An Efficiency Study for SPLADE Models

Latency and efficiency issues are often overlooked when evaluating IR models based on Pretrained Language Models (PLMs) in reason of multiple hardware and software testing scenarios. Nevertheless, efficiency is an important part of such systems and should not be overlooked. In this paper, we focus on improving the efficiency of the SPLADE model since it has achieved state-of-the-art zero-shot performance and competitive results on TREC collections. SPLADE efficiency can be controlled via a regularization factor, but solely controlling this regularization has been shown to not be efficient enough. In order to reduce the latency gap between SPLADE and traditional retrieval systems, we propose several techniques including L1 regularization for queries, a separation of document/query encoders, a FLOPS-regularized middle-training, and the use of faster query encoders. Our benchmark demonstrates that we can drastically improve the efficiency of these models while increasing the performance metrics on in-domain data. To our knowledge, {we propose the first neural models that, under the same computing constraints, \textit{achieve similar latency (less than 4ms difference) as traditional BM25}, while having \textit{similar performance (less than 10\% MRR@10 reduction)} as the state-of-the-art single-stage neural rankers on in-domain data}.

==> figures/qps/latency/flat.txt <==
108.43 0.3830834129258198 


==> figures/qps/latency/hnsw32.txt <==
46.19762576 0.15075504843771317
46.39381102 0.28348706053577116
47.02174759 0.35832969481966614
50.18009262 0.3746709987720016
53.51068311 0.3777293969163597
255.2844734 0.3816819029426479


==> figures/qps/latency/hnsw32_bert.txt <==
83.69762576 0.15075504843771317
83.89381102 0.28348706053577116
84.52174759 0.35832969481966614
87.68009262 0.3746709987720016
91.01068311 0.3777293969163597
292.7844734 0.3816819029426479


==> figures/qps/latency/ivf65536.txt <==
59.86223767 0.22074038067949242
60.58406717 0.3210881429935871
65.38286294 0.35778084777368446
103.6328127 0.37413193023150043
446.4422701 0.38163539818983944

==> figures/qps/latency/ivf65536_bert.txt <==
97.36223767 0.22074038067949242
98.08406717 0.3210881429935871
102.8828629 0.35778084777368446
141.1328127 0.37413193023150043
483.9422701 0.38163539818983944

==> figures/qps/with_inference/bm25.txt <==
5080 0.188

==> figures/qps/with_inference/flat.txt <==
102.97 0.3830834129258198 


==> figures/qps/with_inference/hnsw32.txt <==
11.56 0.3816819029426479
368.32 0.3777293969163597
512.27 0.3746709987720016
1100.76 0.35832969481966614
1544.64 0.28348706053577116
2001.62 0.15075504843771317


==> figures/qps/with_inference/hnsw32_bert.txt <==
11.54 0.3816819029426479
344.05 0.3777293969163597
466.49 0.3746709987720016
909.08 0.35832969481966614
1191.97 0.28348706053577116
1446.88 0.15075504843771317


==> figures/qps/with_inference/ivf65536.txt <==
24.85 0.38163539818983944
183.63 0.37413193023150043
723.91 0.35778084777368446
1463.45 0.3210881429935871
1817.39 0.22074038067949242

==> figures/qps/with_inference/ivf65536_bert.txt <==
24.73 0.38163539818983944
177.39 0.37413193023150043
635.75 0.35778084777368446
1143.03 0.3210881429935871
1348.10 0.22074038067949242


==> figures/qps/with_inference/latency/flat.txt <==
108.43 0.3830834129258198 


==> figures/qps/with_inference/splade_5.txt <==
763.8432917 0.3881
1228.656927 0.387
1508.862949 0.369

==> figures/qps/with_inference/splade_6.txt <==
1348.792271 0.3803
3347.721823 0.376
5711.947627 0.358


==> figures/qps/without_inference/bm25.txt <==
5080 0.188

==> figures/qps/without_inference/flat.txt <==
108.43 0.3830834129258198 


==> figures/qps/without_inference/hnsw32.txt <==
11.63 0.3816819029426479
449.31 0.3777293969163597
683.66 0.3746709987720016
2386.27 0.35832969481966614
6329.06 0.28348706053577116
98071.95 0.15075504843771317

==> figures/qps/without_inference/ivf65536.txt <==
25.15603386988455 0.38163539818983944
201.76 0.37413193023150043 
1121.08 0.35778084777368446 
5156.77 0.3210881429935871 
16436.42 0.22074038067949242 


==> figures/qps/without_inference/splade_5.txt <==
1219.853198 0.3881
3081.677704 0.387
5768.595041 0.369

==> figures/qps/without_inference/splade_6.txt <==
1380.537975 0.3803
3550.356053 0.376
6328.19583 0.358




==> figures/rq1/anserini_results_2.txt <==
180.4351351 0.378
260.3537634 0.384
407.6188406 0.3883


==> figures/rq1/anserini_results_3.txt <==
134.1888889 0.3785
212.2449082 0.3837
326.9901408 0.3876

==> figures/rq1/anserini_results_4.txt <==
92.78338082 0.3704
135.7977376 0.3845
299.7529262 0.3877

==> figures/rq1/anserini_results_5.txt <==
86.63939644 0.369
119.8156483 0.387
237.9782274 0.3881

==> figures/rq1/anserini_results_6.txt <==
46.3412597 0.358
80.5084597 0.376
212.1164905 0.380

==> figures/rq1/anserini_splade_doc.txt <==
246.9135802 0.361
543.4782609 0.368



==> figures/rq1/anserini_splade_doc_stopped.txt <==
58.85815185 0.357
106.8376068 0.365

==> figures/rq1/pisa_results_2.txt <==
67.735 0.374
83.82 0.384
117.093 0.3883

==> figures/rq1/pisa_results_3.txt <==
59.402 0.3785
73.437 0.3837
96.758 0.3876



==> figures/rq1/pisa_results_4.txt <==
52.379 0.3704
60.908 0.3845
93.091 0.3877

==> figures/rq1/pisa_results_5.txt <==
51.132 0.369
56.326 0.387
74.269 0.3881

==> figures/rq1/pisa_results_6.txt <==
6.623 0.358
12.559 0.376
31.8113 0.3803


==> figures/rq1/pisa_splade_doc.txt <==
27.611 0.361
57.678 0.368

==> figures/rq1/pisa_splade_doc_stopped.txt <==
6.864 0.357
11.814 0.365

==> figures/rq2/anserini_bm25.txt <==
55 0.188

==> figures/rq2/anserini_bm25_stopped.txt <==
36.08 0.197

==> figures/rq2/anserini_deepimpact.txt <==
274.72 0.3252

==> figures/rq2/anserini_docT5.txt <==
62.8 0.276

==> figures/rq2/anserini_unicoil-tilde.txt <==
253.2 0.35

==> figures/rq2/pisa_bm25.txt <==
8 0.188

==> figures/rq2/pisa_bm25_stopped.txt <==
4 0.197

==> figures/rq2/pisa_deepimpact.txt <==
14.579 0.3252

==> figures/rq2/pisa_docT5.txt <==
10.62 0.276

==> figures/rq2/pisa_unicoil-tilde.txt <==
73.7 0.35
